RoboPol: First season rotations of optical polarization plane in blazars

We present first results on polarization swings in optical emission of blazars obtained by RoboPol, a monitoring program of an unbiased sample of gamma-ray bright blazars specially designed for effective detection of such events. A possible connection of polarization swing events with periods of high activity in gamma rays is investigated using the dataset obtained during the first season of operation. It was found that the brightest gamma-ray flares tend to be located closer in time to rotation events, which may be an indication of two separate mechanisms responsible for the rotations. Blazars with detected rotations have significantly larger amplitude and faster variations of polarization angle in optical than blazars without rotations. Our simulations show that the full set of observed rotations is not a likely outcome (probability $\le 1.5 \times 10^{-2}$) of a random walk of the polarization vector simulated by a multicell model. Furthermore, it is highly unlikely ($\sim 5 \times 10^{-5}$) that none of our rotations is physically connected with an increase in gamma-ray activity.

==> reply.txt <==
We would first like to thank the referee for his/her comments that have helped clarify important parts of the manuscript.

Detailed responses to each of the reviewer's comments follow:
>1. Optical total flux variations of blazars
> Why is there no description for optical flux variation? I think you can obtain optical total flux with its polarization vector in your observing mode, because you can take flux intensities I_1, I_2, I_3, and I_4 simultaneously. You should compare the optical total flux variations to behaviors of polarizations and gamma-ray variations, because the total flux variations are the most basic information. Especially, I'm interested in the optical variations when the rotations and gamma-ray flares occur.

  In this paper, we have chosen to focus on the comparison with gamma-ray data because of the continuous, long-term  monitoring that is offered by Fermi’s sky-scanning mode, which allows us to have long baselines and regular sampling for the gamma-ray light curves. However we do present the R-band total flux density in Figure 2 (bottom panel of the plots for each source). In fact, the points in the flux density light curves that correspond to the EVPA rotations are marked with filled circles, so that the readers can see the optical variability behaviour of the source during the rotation. A more quantitative comparison between the optical variations and the polarization/gamma-ray variations is certainly a very interesting topic, which however can be better treated once we have analyzed our second-season dataset, which will allow us longer baselines in optical data and a better understanding of the behaviour of these sources when they are not flaring and not rotating. Such a study of the optical flux/gamma-ray and optical polarisation variability using both first and second season data is currently underway, and will be published in a forthcoming paper.
  
  
>2. Monte-Carlo simulations of EVPA swings
> You performed a Monte-Carlo simulations for verifying to EVPA swings. I think, however, that you should mention more details for the simulations. I list points mentioned more detailed.

> 2-1. You create 10^4 artificial light curves. What is an authority about the number of artificial light curves?  (pp10 right side 2nd paragraph of section 4.1)

Ideally, one would like to run as many as possible simulations. In practice, the number of simulations necessary is determined by the frequency of the occurrence one is trying to establish. In our case, the probabilities we derived using the simulated data sets are of the order of one percent or so. According to Poisson statistics, such a probability can be determined confidently with the use of 10^4 simulations. We repeated the simulations in some cases, with the same number of 10^4, and we reached the same probabilities as before, with precision to the 2d decimal number, as expected.

>2-2. You mentioned a total unpolarized flux. I speculate this is a total flux. If this is a total unpolarized flux, I, this is calculated as; I = (1-P)*I_tot, where P is a degree of polarization and I_tot is a total optical flux. (pp10 right side 3rd paragraph of section 4.1)

Corrected.

>2-3. You describe I_i,k. What's k? Write more detailed. (pp10 right side 4th paragraph of section 4.1)

Clarified.

>2-4. What units are Q_i,k and U_i,k? Are these flux units or fractions? (pp10 right side 4th paragraph of section 4.1)

Clarified.

>2-5. I cannot understand how to estimate Q_i,k and U_i,k. What is the renormalization factor? And how do you calculate these values? (pp10 right side 4th paragraph of section 4.1)

This part was rewritten.

>Additionally, you don't describe features of the behavior of simulated Stokes Q and U. I suggest that you perform a validation of this simulation. For instance, you compare standard deviations of observed and simulated degree of polarization. If these are the same values, it's OK, because the artificial polarization can be based on the observed polarizations. But if not, you should mention the reasons, and you also mention can you use the simulated polarization.

Yes, this is true. The simulation is based on observational data. As we describe in the last paragraph of Section 4.1, we use the observed sigma(P_obs), <P_obs>, and average time difference between points, for each source, to determine the number of cells replaced at each time step. As a result, the simulated light curves have a polarization fraction similar to the observed one (by construction). In any case, we added a confirmation statement in the text.

>Minor concern:

>1. Delta_t-median of control samples seem to be higher than that of main sample rotators and non-rotators. Is that significantly? If so, I think this sampling rates may lead to a selection effect to select main rotators. (Figure 1)

In order to find the significance we performed Student's t-test for Delta_t-median of the control and the main sample (including both rotators and non-rotators) sources shown in Fig.1. The p-value is 0.12, which is rather insignificant.

>2. How do you estimate an error of polarization? And in your observations, how much are the errors of polarization? (pp4 right side section 2.2)

The way we estimate errors on polarization measurements is described in King et al. (2014). We have added a reference to King et al. 2014 in the text, where we also explicitly refer to their equations that we used.

>3. You have introduced a Galactic latitude cut, |b| > 10 deg. There are two possibility, you pick up or avoid blazars with |b| > 10 deg. I think you picked up blazars with |b| > 10 deg. Please write clearly. (pp4 right side 4th paragraph of section 2.2)

Corrected.

>4. In table 3 and 4, can you include averages of degree of polarization during the rotations? This is partial only for considering the angle of polarization, but the polarization has two dimensions. (Table 3 and 4)

We agree with the referee this is a very interesting point. As before, regarding the comments about the optical variability during EVPA rotations, longer light curves would be very helpful in determining the baseline behaviour of the polarization fraction. For this reason, we are currently studying the average polarization during the rotations, using combined first- and second-season data, in order to see if there are any systematic trends, differences etc. We plan to present these results in a forthcoming paper.

>5. Following this definition, if the delta_t-median is equal to 5 days, the T_obs is 20 days, isn't it? But the line is not on at (20,5). (pp9 right side 3rd paragraph of section 3.3)

 If the t-median is equal to 5 days, and T_obs is 20 days then we have 5 points in the EVPA curve. If an EVPA rotation was detected, this would mean a maximum rotation angle larger than 90 degrees (the min theta_max for an EVPA event to call it a rotation in our case). So, the minimum rotation rate for this event would be: 
90/20 (days), i.e. a rotation rate > 4.5 degrees per day. However, there is also a maximum rotation rate for an event we can detect: if the rotation rate is larger than 90 degrees/5 days, then we cannot detect it, because of the 180 degrees ambiguity in the definition of EVPA. So, the point (20,5) is inside the boxes
defined by the green dashed and black dashed-dot lines in Figure 1, meaning that we could detect any EVPA event, with theta_max>90, if we had t-median=5, and T_obs=20, and the rotation rate is less than 90 degrees/5 days=18 degrees per day (hence the point is between the lines with rotation rate 15 degrees/day and 20 degrees/day). In fact, the lines in Figure 1 define a region in the (Delta-t_median,T_obs) plane, within which we can detect EVPA with a rotation rate smaller than the one that labels each line.

>6.I'm not sure how to estimate these limits of theta_max. (pp9 right side 3rd paragraph of section 3.3)

 The first one (Delta_theta_max>=90 degrees) is based on our criterion of accepting an EVPA event as a “rotation”. The second one is based on the fact that, we need at least four points in the light curve, and Delta_theat between them, must be less than 90 degrees, so Delta_theta_max must be smaller than 270 degrees. 
 
 >7. How many rotations do you detect in each sample (rotators, non-rotators, and control sample). (pp10 left side 2nd paragraph of section 3.4)
 
 We added the relevant information in the caption of Fig.4.
 
 >8. Write explanations of K-S test and Student's t-test, and write these references. (pp10 left side 3rd paragraph of section 3.4, and pp14 left side 4th paragraph of section 5.3)
 
 Since both the K-S and the Student’s t-test are widely used statistical tools, we have added a book reference (to Wall & Jenkins’ “Practical Statistics for Astronomers”).
 
 >9. What's D? (pp10 left side 3rd paragraph of section 3.4)
 
 Changed the sentence.
 
> 10. Cumulative distributions
>You show three figures of cumulative distributions. But you don't write details about these distributions, for example the number of swings in figure 4. Write a detailed condition in each cumulative distribution, when you show that. And are these cumulative distributions shown in a fraction unit? You should mention the vertical unit.

We have added the reference to Wall & Jenkins’ “Practical Statistics for Astronomers”), which clarifies our use of the CDF. By definition, cumulative distributions indicate the fraction of points below a certain value (indicated on the x-axis), and therefore there are no units to assign to the y-axis variable in these plots. The number of swings in Figure 4 is added to the paper (as we mentioned above, in our reply to referee's point 7). 

>11. What is the similar analysis? Write clearly. (pp10 left side 4th paragraph of section 3.4)

We mean an analysis like the one presented in the 3rd paragraph of the same section, for Delta-theta_max. Added clarification.

>12. Which is the light curve constructed to the CDF? Does it have the largest rotation? I'm not sure how to calculate the CDF. (pp11 left side 2nd paragraph of section 4.1.2)

Indeed, figure 5 shows the CDFs of the largest rotations that we detected in the simulated light curves. The black line in the same figure shows the CDF of the actual, observed rotations in our sample. So, the grey CDFs were constructed from each simulated set of light curves, while the black line indicates the CDF from the
observed data.

>13. Can this provability of 1.5% be assigned to all blazars which detected rotations? I can not understand this logic, because of the unclear descriptions how to calculate the CDFs of theta_max,obs and theta_max,simu. Write more detailed. (pp11 left side 3rd paragraph of section 4.1.2)

The probability 1.5% is assigned to all blazars, with detected rotations, in the main sample. When we consider all blazars with detected rotations, in the other objects as well, then this probability becomes 0.5%. As we mentioned above, the CDFs of theta_max,simu were calculated using the simulated EVPA curves, and theta_max,obs were calculated using the real, observed EVPA data.

>14. You analyzed only gamma-ray flares with rotations. But there are other gamma-ray flares during your monitoring period. Do other gamma-ray flares have rotations of EVPA, especially the case of RBPLJ0721 (around JD 2456520, and 2456550), J2202 (around JD 2456520), and J2253 (around 2456560)? (Figure 6)

Sec.3.1 says that we identified 14 rotations in 2013 data following our definition. Additionally we added two more events that could be rotations. This is the entire set of rotations we detected and analysed in this paper. It means that during the periods you mentioned we don't have any EVPA rotations. This may be caused either
by the real absence of the rotations or by insufficient cadence of optical data. Analysis of the frequency of gamma-ray flares with no rotations will be presented in a forthcoming paper.

>15. What is the definition of a gamma-ray flare? Same as Nalewajko 2013? I don't understand how to estimate the start and end points of these flares. (pp13 left side 2nd paragraph of section 5.2)

Definition of the flare is given in the 2nd paragraph of Sec.5.2. In the same paragraph we also state that the start and end points of flares are the moments when the photon flux is equal to 2/3 of the flare peak value. This is very similar to what Nalewajko 2013 did, except that we adopted a different flux cut for the start/end points of the flare (for the reasons we describe in the text).

>16. What is the flare detection algorithm? (pp13 right side 3rd paragraph of section 5.2)

Corrected this phrase.

>17. I speculate the T_obs is wrong. The T_rot can be instead of T_obs. (pp13 right side 4th paragraph of section 5.2)

This is true, changed.

>18. A fitted errors of the parameter t_p in each rotation can be influenced to the time lag tau_obs. How does the error affect to the tau_obs? (pp14 left side 1st paragraph of section 5.3)

Fitting errors of t_p are propagated to tau_obs. Reflected this in the text.

>19. You mentioned that means of the absolute tau_obs values for the high and low amplitude subsamples are different. What do you consider the physical background? (pp14 left side 4th paragraph of section 5.3)

This is discussed in the section 6.

>20. Why did you analyse to tau_obs, not tau_corr in figure 7 and 9? I know that there are rotations in blazars with non-redshift detection. So, the number of tau_corr should be reduced. The tau_corr should, however, be shorter than tau_obs, because of its definition. Does this shortening affect to the cumulative distribution of time lags in figure 9? (Section 5.4)

As the referee noticed, the redshift correction would shift all CDFs in Fig.9 closer to zero. This will work in the same way for both simulated and observed data. Therefore the number of simulated CDFs located entirely to the left from the observed CDF will remain the same after the redshift correction. As it was also noticed, three sources in the “rotators” sample have unknown redshifts. Therefore performing the redshift-correction, we will only loose data. Same holds for Fig.7 where we compare observational and simulated datasets in the same non-corrected timescale.

>Typos:
>preceed -> precede
>obserivng -> observing

Corrected.


